The RATT PARROT: serendipitous discovery of a peculiarly scintillating pulsar in MeerKAT imaging observations of the Great Saturn-Jupiter Conjunction of 2020. I. Dynamic imaging and data analysis

We report on a radiopolarimetric observation of the Saturn-Jupiter Great Conjunction of 2020 using the MeerKAT L-band system, initially carried out for science verification purposes, which yielded a serendipitous discovery of a pulsar. The radiation belts of Jupiter are very bright and time variable: coupled with the sensitivity of MeerKAT, this necessitated development of dynamic imaging techniques, reported on in this work. We present a deep radio "movie" revealing Jupiter's rotating magnetosphere, a radio detection of Callisto, and numerous background radio galaxies. We also detect a bright radio transient in close vicinity to Saturn, lasting approximately 45 minutes. Follow-up deep imaging observations confirmed this as a faint compact variable radio source, and yielded detections of pulsed emission by the commensal MeerTRAP search engine, establishing the object's nature as a radio emitting neutron star, designated PSR J2009-2026. A further observation combining deep imaging with the PTUSE pulsar backend measured detailed dynamic spectra for the object. While qualitatively consistent with scintillation, the magnitude of the magnification events and the characteristic timescales are odd. We are tentatively designating this object a pulsar with anomalous refraction recurring on odd timescales (PARROT). As part of this investigation, we present a pipeline for detection of variable sources in imaging data, with dynamic spectra and lightcurves as the products, and compare dynamic spectra obtained from visibility data with those yielded by PTUSE. We discuss MeerKAT's capabilities and prospects for detecting more of such transients and variables.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
